Virtuoso: Enabling Fast and Accurate Virtual Memory Research via an Imitation-based Operating System Simulation Methodology

The unprecedented growth in data demand from emerging applications has turned virtual memory (VM) into a major performance bottleneck. Researchers explore new hardware/OS co-designs to optimize VM across diverse applications and systems. To evaluate such designs, researchers rely on various simulation methodologies to model VM components.Unfortunately, current simulation tools (i) either lack the desired accuracy in modeling VM's software components or (ii) are too slow and complex to prototype and evaluate schemes that span across the hardware/software boundary. We introduce Virtuoso, a new simulation framework that enables quick and accurate prototyping and evaluation of the software and hardware components of the VM subsystem. The key idea of Virtuoso is to employ a lightweight userspace OS kernel, called MimicOS, that (i) accelerates simulation time by imitating only the desired kernel functionalities, (ii) facilitates the development of new OS routines that imitate real ones, using an accessible high-level programming interface, (iii) enables accurate and flexible evaluation of the application- and system-level implications of VM after integrating Virtuoso to a desired architectural simulator. We integrate Virtuoso into five diverse architectural simulators, each specializing in different aspects of system design, and heavily enrich it with multiple state-of-the-art VM schemes. Our validation shows that Virtuoso ported on top of Sniper, a state-of-the-art microarchitectural simulator, models the memory management unit of a real high-end server-grade page fault latency of a real Linux kernel with high accuracy . Consequently, Virtuoso models the IPC performance of a real high-end server-grade CPU with 21% higher accuracy than the baseline version of Sniper. The source code of Virtuoso is freely available at https://github.com/CMU-SAFARI/Virtuoso.

==> titling.txt <==
%%
%% This is file `titling.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% titling.dtx  (with options: `usc')
%% 
%% -----------------------------------------------------------------
%%   Author: Peter Wilson (Herries Press)
%%   Maintainer: Will Robertson (will dot robertson at latex-project dot org)
%%   Copyright 2000--2004 Peter R. Wilson
%% 
%%   This work may be distributed and/or modified under the
%%   conditions of the LaTeX Project Public License, either
%%   version 1.3c of this license or (at your option) any
%%   later version: <http://www.latex-project.org/lppl.txt>
%% 
%%   This work has the LPPL maintenance status "maintained".
%%   The Current Maintainer of this work is Will Robertson.
%% 
%%   This work consists of the files listed in the README file.
%% -----------------------------------------------------------------
%% 
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{titling}[2009/09/04 v2.1d maketitle typesetting]

\newcommand{\pretitle}[1]{\def\@bspretitle{#1}}
\newcommand{\posttitle}[1]{\def\@bsposttitle{#1}}
\newcommand{\preauthor}[1]{\def\@bspreauthor{#1}}
\newcommand{\postauthor}[1]{\def\@bspostauthor{#1}}
\newcommand{\predate}[1]{\def\@bspredate{#1}}
\newcommand{\postdate}[1]{\def\@bspostdate{#1}}

\if@titlepage
  \pretitle{\begin{center}\LARGE}
  \posttitle{\par\end{center}\vskip 2em}
  \preauthor{\begin{center}
    \large \lineskip .75em%
    \begin{tabular}[t]{c}}
  \postauthor{\end{tabular}\par\end{center}}
  \predate{\begin{center}\large}
  \postdate{\par\end{center}}
\else
  \pretitle{\begin{center}\LARGE}
  \posttitle{\par\end{center}\vskip 0.5em}
  \preauthor{\begin{center}
    \large \lineskip .5em%
    \begin{tabular}[t]{c}}
  \postauthor{\end{tabular}\par\end{center}}
  \predate{\begin{center}\large}
  \postdate{\par\end{center}}
\fi

\newcommand{\maketitlehooka}{}
\newcommand{\maketitlehookb}{}
\newcommand{\maketitlehookc}{}
\newcommand{\maketitlehookd}{}

\newcommand{\thanksmarkseries}[1]{%
  \def\@bsmarkseries{\renewcommand{\thefootnote}{\@nameuse{#1}{footnote}}}}
\newcommand{\symbolthanksmark}{\thanksmarkseries{\fnsymbol}}
\newcommand{\@bscontmark}{\setcounter{footnote}{0}}
\newcommand{\continuousmarks}{\def\@bscontmark{}}
\newcommand{\thanksheadextra}[2]{%
  \def\@bsthanksheadpre{#1}%
  \def\@bsthanksheadpost{#2}}
\newcommand{\thanksfootextra}[2]{%
  \def\thanksfootpre{#1}%
  \def\thanksfootpost{#2}}

\DeclareRobustCommand{\thanksmark}[1]{\footnotemark[#1]}
\newcommand{\thanksgap}[1]{\hspace{#1}}
\newcommand{\tamark}{\@thefnmark}

\newlength{\thanksmarkwidth}
\newlength{\thanksmargin}
\newcommand{\thanksscript}[1]{\textsuperscript{#1}}
\newcommand{\makethanksmarkhook}{}

\newcommand{\thanksfootmark}{%
  \hb@xt@\thanksmarkwidth{\hfil\normalfont\thanksscript{%
    \thanksfootpre \tamark \thanksfootpost}}}

\newcommand{\makethanksmark}{%
  \leavevmode%
  \makethanksmarkhook\relax
  \parindent 1em\noindent
  \leftskip\thanksmargin\relax
  \advance\leftskip \thanksmarkwidth \null\nobreak\hskip -\leftskip
  \thanksfootmark
}

\newcommand{\usethanksrule}{\let\footnoterule\thanksrule}
\newcommand{\cancelthanksrule}{\let\footnoterule\@bsfootnoterule}

\if@titlepage
  \thanksmarkseries{arabic}    % normal footnote numbers
\else
  \thanksmarkseries{fnsymbol}
\fi
\thanksheadextra{}{}
\thanksfootextra{}{}
\setlength{\thanksmarkwidth}{1.8em}
\setlength{\thanksmargin}{-\thanksmarkwidth}

\AtBeginDocument{%
  \let\thanksrule\footnoterule
  \let\@bsfootnoterule\footnoterule
}

\newlength{\droptitle}
\setlength{\droptitle}{0pt}

\providecommand{\maketitle}{}
\if@titlepage
  \renewcommand{\maketitle}{\begin{titlepage}%
    \let\footnotesize\small
    \let\footnoterule\relax
    \let \footnote \thanks
    \@bsmarkseries
      \def\@makefnmark{\rlap{\@textsuperscript{%
         \normalfont\@bsthanksheadpre \tamark \@bsthanksheadpost}}}%
      \long\def\@makefntext##1{\makethanksmark ##1}
    \null\vfil
    \vskip 60\p@
    \vspace*{\droptitle}
    \maketitlehooka
    {\@bspretitle \@title \@bsposttitle}
    \maketitlehookb
    {\@bspreauthor \@author \@bspostauthor}
    \maketitlehookc
    {\@bspredate \@date \@bspostdate}
    \maketitlehookd
    \par
    \@thanks
    \vfil\null
    \end{titlepage}%
    \@bscontmark  %  \setcounter{footnote}{0}%
%%%    \@bsmtitlempty
  } % end titlepage defs
\else
  \renewcommand{\maketitle}{\par
    \begingroup
      \@bsmarkseries
      \def\@makefnmark{\rlap{\@textsuperscript{%
         \normalfont\@bsthanksheadpre \tamark \@bsthanksheadpost}}}%
      \long\def\@makefntext##1{\makethanksmark ##1}
      \if@twocolumn
        \ifnum \col@number=\@ne
          \@maketitle
        \else
          \twocolumn[\@maketitle]%
        \fi
      \else
        \newpage
        \global\@topnum\z@
        \@maketitle
      \fi
      \thispagestyle{plain}\@thanks
    \endgroup
    \@bscontmark  %  \setcounter{footnote}{0}%
%%%    \@bsmtitlempty
  } % end non-titlepage

  \def\@maketitle{%
    \newpage
    \null
    \vskip 2em%
          \vspace*{\droptitle}
    \maketitlehooka
    {\@bspretitle \@title \@bsposttitle}
    \maketitlehookb
    {\@bspreauthor \@author \@bspostauthor}
    \maketitlehookc
    {\@bspredate \@date \@bspostdate}
    \maketitlehookd
    \par
    \vskip 1.5em}
\fi

\newenvironment{titlingpage}%
  {%
   \let\footnoterule\relax
   \let\footnotesize\small
   \if@twocolumn
     \@restonecoltrue\onecolumn
   \else
     \@restonecolfalse
   \fi
   \thispagestyle{empty}
   \setcounter{page}\@ne
  }{%
   \thispagestyle{empty}
   \if@restonecol\twocolumn \else \newpage \fi
   \if@twoside\else \setcounter{page}\@ne\fi}

\newcommand{\calccentering}[2]{
  #1 = \paperwidth
  \advance #1 by -\textwidth
  \divide #1 by \tw@
  \advance #1 by -#2
  \advance #1 by -\hoffset
  \advance #1 by -1in
}

\newcommand{\emptythanks}{\global\let\@thanks\@empty}

\newcommand{\@bsmtitlempty}{%
  \global\let\maketitle\relax
  \global\let\@maketitle\relax
  \global\let\title\relax
  \global\let\author\relax
  \global\let\date\relax
  \global\let\thanksmarkseries\relax
  \global\let\thanksheadextra\relax
  \global\let\thanksfootextra\relax
  \global\let\thanksmark\relax
  \global\let\thanksgap\relax
}

\newcommand{\keepthetitle}{%
  \@bsmtitlempty
  \global\let\thanks\relax
  \global\let\and\relax
  \global\let\@thanks\@empty
  \global\let\@title\@empty
  \global\let\@author\@empty
  \global\let\@date\@empty
}

\providecommand{\killtitle}{}
\renewcommand{\killtitle}{%
  \keepthetitle
  \global\let\thetitle\relax
  \global\let\theauthor\relax
  \global\let\thedate\relax
}

\providecommand{\appendiargdef}[2]{\begingroup
  \toks@\expandafter{#1{##1}#2}%
  \edef\@bsx{\endgroup \def\noexpand#1####1{\the\toks@}}%
  \@bsx}

\appendiargdef{\title}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\thetitle{#1}
  \endgroup}
\appendiargdef{\author}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\and}{\unskip, }
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\theauthor{#1}
  \endgroup}
\appendiargdef{\date}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\thedate{#1}
  \endgroup}

\endinput
%%
%% End of file `titling.sty'.

